Topological structure of chiral QCD vacuum

Using the trace anomaly relation, low-energy theorem and Witten-Veneziano formula, we have developed an analytical formalism which allows one to calculate the gluon condensate, the topological susceptibility and the mass of the $\eta'$ meson in the chiral limit as functions of the non-perturbative vacuum energy density. It is used for numerical evaluation of the chiral QCD topology within the QCD vacuum model consisting mainly of the quantum component given by the recently proposed zero modes enhancement (ZME) model and the classical component given by the the random instanton liquid model (RILM). We sum up both contributions into the total, nonperturbative vacuum energy density. A very good agreement with the phenomenological values of the topological susceptibility, the mass of the $\eta'$ meson in the chiral limit and the gluon condensate has been obtained. This puts the above mentioned QCD vacuum model on a firm phenomenological ground.

==> tab22a.txt <==


\documentstyle[12pt]{article}
\begin{document}

% to add the counter for Table numbering

\setcounter{table}{0}

\Large
\begin{table}[htb]
\caption{The gluon condensate in the strong coupling limit}
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{llrrrr}
%\begin{tabular}{lrrr}
\hline
$F_{\pi}^0$ (MeV) & $\bar{G}_2$ (GeV$^4$) & $N_f=0$ &$N_f=1$ &  $N_f=2$ &  $N_f=3$  \\
\hline
 87.2 &  & 0.043 & 0.037 & 0.031& 0.025  \\
 93.3 &  & 0.057 & 0.049 & 0.041 & 0.033 \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}




%\documentstyle[12pt]{article}
%\begin{document}

% to add the counter for Table numbering
\setcounter{table}{1}

\begin{table}[htb]
\caption{ZME model values for $\chi_{\rm t}^{1/4}$ and $m_{\eta'}$ in MeV units}
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
%\begin{tabular}{llrrrr}
\begin{tabular}{llrrrrrr}
\hline
$F_{\pi}^0$  & & $\chi_t^{1/4}$ &(NSVZ)&(HZ)& $m^0_{\eta'}$ & (NSVZ)& (HZ)  \\
\hline
 87.2  & & & 195.4 & 159 & & 1065 & 710 \\
 93.3  & & & 208 & 170.24  & & 1139  & 759.7  \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}



\vfill

\eject


\setcounter{table}{2}

\begin{table}[htb]
\caption{Chiral topology due to instantons }
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{lrr}
\hline
$n$ (fm$^{-4}$)  & 0.5 & 1.0 \\
\hline
$\epsilon_{\rm I}$ (GeV$^4$) & $-0.002085$ & $-0.00417$ \\
$G_2 $ (GeV$^4$)  & 0.006 & 0.012 \\
$\chi_{\rm t}^{1/4}$ (MeV) & {} & {} \\ 
 (NSVZ) & 128 & 153 \\
 (HZ)   & 104 & 125 \\
$m^0_{\eta'}$ (MeV) & { } & { } \\
$F^0_{\pi} = 87.2 \ MeV$  & { } & {  } \\
(NSVZ) & 466.5 & 659.55 \\
(HZ)   & 311 & 439.7 \\
$m^0_{\eta'}$ (MeV) & { } & { } \\
$F^0_{\pi} = 93.3 \ MeV$   & { } & { } \\
(NSVZ) & 435.9 & 616.5 \\
 (HZ)   & 290.6 & 411 \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}




\vfill

\eject


\setcounter{table}{3}

\begin{table}[htb]
\caption{Chiral QCD topology ($F^0_{\pi} = 87.2 \ MeV$) }
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{lrr}
\hline
 { } & $\epsilon_{ZME} + \epsilon_I( 0.5 \ fm^{-4})$ & $\epsilon_{ZME} + \epsilon_I( 1.0 \ fm^{-4})$ \\
\hline
$\epsilon_t$ (GeV$^4$) & $-0.013$ & $-0.015$ \\
$\chi_{\rm t}^{1/4}$ (MeV) & {} & {} \\ 
 (NSVZ) & 203.5 & 211 \\
 (HZ)   & 166.2 & 172.3 \\
$m^0_{\eta'}$ (MeV) & { } & { } \\
(NSVZ) & 1164.6 & 1251 \\
 (HZ)   & 776.4 & 834 \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}

\vfill

\eject

\setcounter{table}{4}

\begin{table}[htb]
\caption{Chiral QCD topology ($F^0_{\pi} = 93.3 \ MeV$)  }
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{lrr}
\hline
 { } & $\epsilon_{ZME} + \epsilon_I( 0.5 \ fm^{-4})$ & $\epsilon_{ZME} + \epsilon_I( 1.0 \ fm^{-4})$ \\
\hline
$\epsilon_t$ (GeV$^4$) & $-0.016$ & $-0.018$ \\
$\chi_{\rm t}^{1/4}$ (MeV) & {} & {} \\ 
 (NSVZ) & 214 & 220.8 \\
 (HZ)   & 175 & 180.3 \\
$m^0_{\eta'}$ (MeV) & { } & { } \\
(NSVZ) & 1207.5 & 1281 \\
 (HZ)   & 805 & 854 \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}


\vfill

\eject

\setcounter{table}{5}

\begin{table}[htb]
\caption{The bag constant ($F^0_{\pi} = 87.2 \ MeV, \ n = 0.5 \ fm^{-4}$)}
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{lrrrr}
%\begin{tabular}{lrrr}
\hline
$B= - \epsilon_t$ & $N_f=0$ &$N_f=1$ &  $N_f=2$ &  $N_f=3$  \\
\hline
$GeV^4$ &  0.013 & 0.01133 & 0.097& 0.008  \\
$MeV^4$ &  $(337.7)^4$ & $(326.25)^4$ & $(313.8)^4$ & $(300)^4$ \\
$GeV/ fm^3$ &  1.7 & 1.47 & 1.26& 1.04  \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}

\setcounter{table}{6}

\begin{table}[htb]
\caption{The bag constant ($F^0_{\pi} = 93.3 \ MeV, \ n = 0.5 \ fm^{-4}$)}
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{lrrrr}
%\begin{tabular}{lrrr}
\hline
$B= - \epsilon_t$ & $N_f=0$ &$N_f=1$ &  $N_f=2$ &  $N_f=3$  \\
\hline
$GeV^4$ &  0.016 & 0.01426 & 0.01216& 0.01  \\
$MeV^4$ &  $(355.65)^4$ & $(345.56)^4$ & $(332)^4$ & $(316)^4$ \\
$GeV/ fm^3$ & 2.0 & 1.8 & 1.58& 1.30  \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}




\vfill

\eject

\setcounter{table}{7}

\Large
\begin{table}[htb]
\caption{The bag constant ($F^0_{\pi} = 87.2 \ MeV, \ n = 1 \ fm^{-4}$)}
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{lrrrr}
%\begin{tabular}{lrrr}
\hline
$B= - \epsilon_t$ & $N_f=0$ &$N_f=1$ &  $N_f=2$ &  $N_f=3$  \\
\hline
$GeV^4$ &  0.015 & 0.0133 & 0.01154& 0.0098  \\
$MeV^4$ &  $(350)^4$ & $(339.6)^4$ & $(327.75)^4$ & $(314.6)^4$ \\
$GeV/ fm^3$ & 1.95 & 1.73 & 1.5& 1.27  \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}

\setcounter{table}{8}

\begin{table}[htb]
\caption{The bag constant ($F^0_{\pi} = 93.3 \ MeV, \ n = 1 \ fm^{-4}$)}
\begin{center}
%%% array separation
\renewcommand{\arraystretch}{1.5}
%%%
\begin{tabular}{lrrrr}
%\begin{tabular}{lrrr}
\hline
$B= - \epsilon_t$ & $N_f=0$ &$N_f=1$ &  $N_f=2$ &  $N_f=3$  \\
\hline
$GeV^4$ &  0.01842 & 0.0162 & 0.014& 0.0118  \\
$MeV^4$ &  $(368.4)^4$ & $(356.76)^4$ & $(344)^4$ & $(330)^4$ \\
$GeV/ fm^3$ & 2.4 & 2.1 & 1.82& 1.53  \\
\hline
\end{tabular}
%%% array separation recover
\renewcommand{\arraystretch}{1.0}
%%%
\end{center}
\end{table}



\end{document}
\end






















